Semi-empirical Estimates of the Cosmic Planet Formation Rate

We devise and exploit a data-driven, semi-empirical framework of galaxy formation and evolution, coupling it to recipes for planet formation from stellar and planetary science, to compute the cosmic planet formation rate, and the properties of the planets' preferred host stellar and galactic environments. We also discuss how the rates and formation sites of planets are affected when considering their habitability, and when including possible threatening sources related to star formation and nuclear activity. Overall, we conservatively estimate a cumulative number of some $10^{20}$ Earth-like planets and around $10^{18}$ habitable Earths in our past lightcone. Finally, we find that a few $10^{17}$ are older than our own Earth, an occurrence which places a loose lower limit a few $10^{-18}$ to the odds for a habitable world to ever hosting a civilization in the observable Universe.

==> Lapi24planets_reports.txt <==
==============
REVIEWER 1
==============

Q0: The manuscript presents a study employing a new semi-empirical framework to estimate the cosmic planet formation rate. The authors have devised a method that combines data-driven insights from galaxy formation and evolution with established recipes from stellar and planetary science. The authors have made a significant effort to quantify the formation of Earth-like planets and habitable Earth-like planets, contributing valuable insights into the field of astrobiology and planetary science. The paper is well-written and contributes meaningfully to the field. With some minor revisions, I recommend the manuscript for acceptance by the journal.

A0: We thank the referee for the constructive comments, addressed below. Main changes in the pdf are marked in boldface.


Q1: Section 2.2: In Fig 2, it looks like that the authors have set an upper limit of Eta = 1. Since Eta is the ratio between the number of planets and number of stars, it is reasonable to believe that Eta could be larger than 1 in some cases. Could the authors explain why an upper limit of 1 is applied here?

A1: Actually we do not apply any upper limit of 1 in the computations, but we agree with the referee that restricting the y-axis to 1 in Fig. 2 could be misleading. We now extend it above 1 (out to 3) to clearly show that no upper limit is applied. We also state this explicitly in the revised text above Eq. 5. The occurrence fraction may exceed one for HJs at very high metallicity (appreciably supersolar, which are rare). For Es instead the maximal values around 0.4 for FGK stars and 1 for Mdw stars are set by the standard prescriptions of planet occurrence fractions taken from the literature.


Q2: Section 4 -1): The authors have estimated a cumulative number of some 10^20 Es and around 10^18 HJs in our past lightcone using Semi-empirical approaches. Can the author compare the results of their results with the past results using other approaches in the discussion part, like for the cumulative number, and the Cosmic Planet Formation Rate? This will show how the new semi-empirical approach raised in this paper affects these key numbers comparing to these old (semi)analytical models.

A2: We preferred to do the comparison in Figure 4 and Section 3 (2ndand 3rd paragraph) where the cumulative numbers are presented. Specifically, in Figure 4 right panel we compare our semi-empirical estimate for the cumulative number of Es to that from the proto-typical semi-analytic model by Zackrisson+16. This is instructive because both our framework and the model by Zackrisson+16 employ very similar prescriptions for planet occurrence fractions, so the difference in the two estimates depends only on the galaxy formation side.

We find that the cumulative number of Es is fairly consistent. On a finer detail, the semi-analytic model by Zackrisson+16 tends to put more Es (a factor a few) around M-dwarf type stars and less in FGK-type stars with respect to our data-driven framework. This is mainly due to the
amount of cosmic SFR attributed to galaxies with different stellar masses and metallicities in the two approaches. Note that in semi-analytic models the latter quantity is an output from an ab-initio computation, stemming from the interplay of various complex physical processes (e.g., cooling, star formation, feedback processes, galaxy merging, etc.). Contrariwise, in our semi-empirical framework it is a data-driven quantity based on the main sequence and the fundamental metallicity relation (see Section \ref{sec|modeling}), and as such the related uncertainty should be minimized.

We also add a descriptive comparison with the pioneering estimate by Behroozi & Peeples (2015), although this is more tricky, since both the galaxy formation and the planetary science prescriptions are different, and it is not easy to disentangle the origin of any discordance in the estimates.


Q3: Section 4 -2) The left and right side of Eqn (9) does not have the same unit dimension. The easier fix is to add “per second” to F_threat.

A3: Sorry, there is a typo in the text here. The dimension are correct since E is meant to be an energy (should be in erg), while in the previous version of the text it has been wrongly written with units of luminosity (erg/s). Now we have corrected the typo.



Q4: Section 4- 3), “the colored lines in the left panel refers to individual hazardous sources.”, change refers to refer.

A4: Done.



Q5: Section 4 - 4), “this constitute just a loose lower limit, which is well” , constitute to constitutes

A5: Done.



Q6: Section 5: The acronyms of Es and HJs have been defined before in Section 2.

A6: Fixed.



Q7: Lastly, I would like to suggest the authors to use more shorter sentences in their future scientific writing, which can make the article easier to read. This is just my personal opinion.

A7: Yes, we agree...maybe this is a bias due to our italian mother-language. We tried to shorten long sentences throughout the text whenever possible.



==============
REVIEWER 2
==============

Q0: This is an interesting analysis of how planet formation and potential habitability has evolved over cosmic time. The analysis is fairly clear, the results seem plausible, and the scope of the work falls within the aims of the journal. I recommend that the following changes are made for improving the manuscript further, after which it may be suitable for publication.

A0: We thank the referee for the constructive comments, addressed below. Main changes in the pdf are marked in boldface.



Q1: pg. 1: The figure of "7,000" planets can be debated. NASA's Exoplanet Archive still maintains the conservative figure of 5,700+ https://exoplanetarchive.ipac.caltech.edu/

A1: We have modified the numbers (>5000 confirmed ones, >7000 when including all candidates), and added the suggested link.



Q2: pg. 1-2: Since the paper will be of interest to planetary science and astrobiology communities, it is worth briefly explaining (in words) further how semi-empirical models work (in Section 1).

A2: We added some further info on semi-empirical models of galaxy evolution, and a reference to a review written by some of us, soon available in the Encyclopedia of Astrophysics by Elsevier.



Q3: pg. 4: If FGK are 10% and M are 70%, then this would imply that about 20% of total stars are OBA. This does not seem correct. Please recheck your numbers. K-dwarfs are quite plentiful. I think the numbers are closer to ~70% and ~28% for M and FGK, respectively.

A3: We recheck the computation and find, in agreement with Zackrisson+16 (see their Sect. 4.5.3), that for a Chabrier-like IMF these fractions are around 80% for M-dwarfs (0.08-0.6 Msun) and 12% for FGK (0.6-1.2 Msun) type stars. Thus the fraction of OBA stars is around 8%. Maybe the referee has in mind the OBA fraction around 2.5% for a Salpeter IMF (which is appreciably bottom heavier than the Chabrier IMF adopted here).



Q4: pg. 4: Authors pick radii and mass ranges for three classes of exoplanets, without providing references. In reality, there is debate about where the boundaries exist.

A4: We added a caveat and some relevant references in a dedicated footnote.



Q5: pg. 6: There seems to be an implicit expectation in Section 2.3 that PFR tracks SFR in the same way across all epochs. This could be a simplification, in the sense that the occurrence fraction could have itself evolved in non-trivial ways across time.

A5: We now clarify explicitly that one should not have this expectation. Even if the occurrence fraction is the same at all epochs, its metallicity dependence (entering in Eq. 8) will induce a
difference in the shape of the PFR with respect to the cosmic SFR density. We also add the caveat about the possible evolution of the occurrence fraction across time.



Q6: pg. 7: While reading this part, it would be the right place to quote other numbers obtained by previous studies and place them in context, instead of leaving this discussion till a bit later.

A6: In response to this and to a similar comment by the other referee, we have added in Figure 4 right panel and in the text (second and third paragraphs in Section 3) a comparison of our results with that from a prototypical semi-analytic model by Zackrisson+16 and from a classic estimate by Behroozi & Peeples 2015.



Q7: pg. 10: The authors' choice of prior for M-dwarfs may be too strict; it seems premature to assume the fraction to be approximately zero, even despite the hurdles they face (which I agree they do face). Planets around M-dwarfs can also have some positives, as summarized in Ref. [81] as well as other references cited in this referee report.

A7: We agree, but in absence of precise estimate and given the considerable uncertainties (as discussed in the references mentioned by the referee), we prefer to follow Zackrisson+16 and exclude these planets from the discussion on habitability. We explicitly state that this constitutes a conservative choice. On the other hand, using the results of Figure 3 it is straightforward for the reader to rescale the formation rate when including M-dwarf stars as possible hosts of habitable planets.



Q8: pg. 11: Authors should also mention TDEs as a potential danger to galactic habitability: https://academic.oup.com/mnras/article/498/3/3153/5895353

A8: TDE mentioned and reference added in the third paragraph of Section 4..


Q9: pg. 11: Some numbers quoted by the authors do not have references, such as the critical value of 100 kJ/m^2 (also, why is there a focus just on gamma rays?) and the various values of E_gamma for different astrophysical phenomena?

A9: The related references were reported at the end of the paragraph. Now we have moved them soon after the critical value and recalled them when reporting the E_gamma for the various sources.
We also clarify that gamma-rays (and cosmic rays) are particularly relevant because can destroy most of the ozone layer in the atmosphere of HEs, thus exposing the planet surface to harmful UV radiation from the parent star.



Q10: pg. 12: Authors write that no. of HEs is 0.1 times no. of Es. Is this not mostly just a function of saying that 10% of all Es are HEs, as done in pg. 11? In other words, the high-energy astrophysical threats do not appear to be important in shrinking the volume. This aspect should be discussed and clarified in the text.

A10: Sorry, the text was misleading. What we meant is that, with no threatening sources, the number of HE is 10% of Es around FGK stars (as already stated on pag. 11). But then threatening sources do alter (reduce) the formation rate of HEs, especially at high redshift (see Figure 8).
We have now simplified and clarified the text to avoid any misunderstanding.



Q11: pg. 12: The authors estimate a lower bound of 10^(-18) for the likelihood of a technological civilization. A couple of older analyses that did not take metallicity and galactic habitability effects into consideration ended up with thresholds of 10^(-26) to 10^(-24). Hence, it is worth citing these results to place them in suitable context: https://doi.org/10.1089/ast.2015.1418 Chapter 8.1.5 of https://www.hup.harvard.edu/books/9780674987579

A11: In the last but one paragraph in Section 4 we have cited the two references and put them in context. 



Q12:: pg. 12: Most of the cited Refs. [108-111] do not deal with the Drake equation. Apart from some references already mentioned in this report, other useful references are as follows: https://www.sciencedirect.com/science/article/abs/pii/S0094576510001499 https://www.cambridge.org/core/books/drake-equation/D253393BB6E6506F328A30D8293CFAC7 https://www.cambridge.org/core/journals/international-journal-of-astrobiology/article/abs/astrobiology-resolution-of-the-statistical-drake-equation-by-maccones-lognormal-method-in-50-steps/C9A4FAF1F98AD7F29FF535B401066972
Misc useful references for different parts of the paper: https://www.aanda.org/articles/aa/abs/2024/06/aa49557-24/aa49557-24.html https://www.mdpi.com/2075-4434/11/3/66 https://iopscience.iop.org/article/10.3847/1538-4357/acfe0e/meta

A12: References added, thanks.




